Precise SMEFT predictions for di-Higgs production

We present results of precision calculations for di-Higgs production that combine NLO QCD corrections with operators at canonical dimension six within Standard Model Effective Field Theory (SMEFT). We discuss possible options for operator contributions within a given EFT framework and sources of theory uncertainties.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

